Distilling Double Descent

Distillation is the technique of training a "student" model based on examples that are labeled by a separate "teacher" model, which itself is trained on a labeled dataset. The most common explanations for why distillation "works" are predicated on the assumption that student is provided with \emph{soft} labels, \eg probabilities or confidences, from the teacher model. In this work, we show, that, even when the teacher model is highly overparameterized, and provides \emph{hard} labels, using a very large held-out unlabeled dataset to train the student model can result in a model that outperforms more "traditional" approaches. Our explanation for this phenomenon is based on recent work on "double descent". It has been observed that, once a model's complexity roughly exceeds the amount required to memorize the training data, increasing the complexity \emph{further} can, counterintuitively, result in \emph{better} generalization. Researchers have identified several settings in which it takes place, while others have made various attempts to explain it (thus far, with only partial success). In contrast, we avoid these questions, and instead seek to \emph{exploit} this phenomenon by demonstrating that a highly-overparameterized teacher can avoid overfitting via double descent, while a student trained on a larger independent dataset labeled by this teacher will avoid overfitting due to the size of its training set.

==> words.txt <==
Aditya
Andrew
Ankit
binarize
cifar
CIFAR
convolutional
Cotter
counterintuitively
dataset
datasets
downsampled
erm
ERM
grayscale
Harikrishna
Hoeffding's
icml
ICML
imagenet
ImageNet
interpretable
Menon
minimizer
misclassified
mnist
MNIST
Narasimhan
Natarajan
overfit
overfits
overfitted
overfitting
overparameterized
overperforming
Paz
Rawat
Reddi
ReLU
Reproducibility
resnet
ResNet
Sashank
scalings
subsampled
svhn
SVHN
thresholded
thresholding
Yichen
Zhou

